A High Resolution Study of Carbon Radio Recombination Lines towards Cassiopeia A

Carbon Radio Recombination Lines trace the interface between molecular and atomic gas. We present GMRT observations of Carbon Radio Recombination Lines (CRRL), C$\alpha$244-C$\alpha$250 towards Cassiopeia A. We use a novel technique of stacking the emission lines in the visibility domain to obtain, for the first time, sub-pc resolution optical depth maps of these CRRLs. The emission shows a wide range of spatial and velocity structures, some of which are unresolved within our synthesis beam of 0.29 pc and velocity channel of 0.55 km/s. These variations in the emission optical depth and line width are indicative of inhomogeneity and fragmentation in the intervening Perseus Arm gas. We compare the distribution of the CRRL emission with that of diffuse and dense molecular gas using existing CO and H$_2$CO studies. We find that the CO emission in the -47 km/s Perseus Arm component is primarily concentrated along an elongated structure detected in our CRRL maps, to the south of which lies the high-density molecular clumps traced by H$_2$CO. This spatial distribution of CRRL and molecular tracers is similar to what one would observe for a Photo Dissociation Region (PDR). In the other Perseus Arm component centered at -37 km/s, there is evidence for high column density (N$_{H_2}$ ~ $10^{22}$cm$^{-2}$) molecular clumps embedded in diffuse CO as well as CRRL emission towards the center of Cassiopeia A. We propose that the CRRL emissions coincident with molecular tracers originates from the line of sight integrated component of the C$^{+}$ envelope of the molecular gas.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
